Generalized Belief Propagation Algorithms for Decoding of Surface Codes

Belief propagation (BP) is well-known as a low complexity decoding algorithm with a strong performance for important classes of quantum error correcting codes, e.g. notably for the quantum low-density parity check (LDPC) code class of random expander codes. However, it is also well-known that the performance of BP breaks down when facing topological codes such as the surface code, where naive BP fails entirely to reach a below-threshold regime, i.e. the regime where error correction becomes useful. Previous works have shown, that this can be remedied by resorting to post-processing decoders outside the framework of BP. In this work, we present a generalized belief propagation method with an outer re-initialization loop that successfully decodes surface codes, i.e. opposed to naive BP it recovers the sub-threshold regime known from decoders tailored to the surface code and from statistical-mechanical mappings. We report a threshold of 17% under independent bit-and phase-flip data noise (to be compared to the ideal threshold of 20.6%) and a threshold value of 14%$under depolarizing data noise (compared to the ideal threshold of 18.9%), which are on par with thresholds achieved by non-BP post-processing methods.

==> gbp_paper_figures/fig_gbp_surface/fig_gbp2_surface_d_inset.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (4) at (0, 0) {\includegraphics{/Users/jold/Documents/ma/ma-paper/gbp-paper/gbp-paper_figures/fig_gbp_surface/fig_gbp2_surface_d.pdf}};
		\node [style=none] (5) at (-4.175, 2.05) {\includegraphics[width=4.2cm]{/Users/jold/Documents/ma/ma-paper/gbp-paper/gbp-paper_figures/fig_gbp_surface/fig_gbp2_surface_d_th.pdf}};
	\end{pgfonlayer}
\end{tikzpicture}


==> gbp_paper_figures/fig_gbp_surface/fig_gbp2_surface_xz_inset.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0, -0.25) {};
		\node [style=none] (1) at (0, -0.25) {\includegraphics{/Users/jold/Documents/phd/phd_paper/gbp_paper/gbp_paper_figures/fig_gbp_surface/fig_gbp2_surface_xz.pdf}};
		\node [style=none] (3) at (-4.225, 1.925) {\includegraphics[width=4.2cm]{/Users/jold/Documents/phd/phd_paper/gbp_paper/gbp_paper_figures/fig_gbp_surface/fig_gbp2_surface_xz_th.pdf}};
	\end{pgfonlayer}
\end{tikzpicture}


==> gbp_paper_figures/fig_gbp_surface/fig_gbp4_surface_d_inset.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (4) at (0, 0) {\includegraphics{/Users/jold/Documents/ma/ma-paper/gbp-paper/gbp-paper_figures/fig_gbp_surface/fig_gbp4_surface_d.pdf}};
		\node [style=none] (5) at (-3.925, 2.25) {\includegraphics[width=4.1cm]{/Users/jold/Documents/ma/ma-paper/gbp-paper/gbp-paper_figures/fig_gbp_surface/fig_gbp4_surface_d_th.pdf}};
	\end{pgfonlayer}
\end{tikzpicture}


==> gbp_paper_figures/fig_gbp_surface/fig_gbp4_surface_xz_inset.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0, -0.25) {};
		\node [style=none] (1) at (0, -0.25) {\includegraphics{/Users/jold/Documents/phd/phd_paper/gbp_paper/gbp_paper_figures/fig_gbp_surface/fig_gbp4_surface_xz.pdf}};
		\node [style=none] (3) at (-4.225, 1.975) {\includegraphics[width=4.2cm]{/Users/jold/Documents/phd/phd_paper/gbp_paper/gbp_paper_figures/fig_gbp_surface/fig_gbp4_surface_xz_th.pdf}};
	\end{pgfonlayer}
\end{tikzpicture}


==> gbp_paper_figures/fig_tikzstyles/circuit.tikzstyles <==
% TiKZ style file generated by TikZiT. You may edit this file manually,
% but some things (e.g. comments) may be overwritten. To be readable in
% TikZiT, the only non-comment lines must be of the form:
% \tikzstyle{NAME}=[PROPERTY LIST]

% Node styles
\tikzstyle{connection}=[fill=black, draw=black, shape=circle, minimum size=2mm]
\tikzstyle{round word}=[fill=none, draw=black, shape=circle, minimum size=2mm]

% Edge styles
\tikzstyle{gate}=[-, fill=white]
\tikzstyle{measurement arrow}=[->]
\tikzstyle{dist}=[<->]


==> gbp_paper_figures/fig_tikzstyles/codes.tikzstyles <==
% TiKZ style file generated by TikZiT. You may edit this file manually,
% but some things (e.g. comments) may be overwritten. To be readable in
% TikZiT, the only non-comment lines must be of the form:
% \tikzstyle{NAME}=[PROPERTY LIST]

% Node styles
\tikzstyle{qubit}=[fill=white, draw={rgb,255: red,170; green,68; blue,153}, shape=circle, minimum size=7mm, line width=1mm]
\tikzstyle{large qubit}=[fill=white, draw={rgb,255: red,170; green,68; blue,153}, shape=circle, minimum size=10mm, line width=0.75mm]
\tikzstyle{black bit}=[fill=white, draw=black, shape=circle, minimum size=7mm, line width=1mm]
\tikzstyle{opaque filled black bit}=[fill=black, draw=black, shape=circle, minimum size=7mm, fill opacity=0.5, line width=1mm]
\tikzstyle{filled qubit}=[fill={rgb,255: red,170; green,68; blue,153}, draw={rgb,255: red,170; green,68; blue,153}, shape=circle, minimum size=7mm, line width=0.75mm]
\tikzstyle{opaque filled qubit}=[fill={rgb,255: red,170; green,68; blue,153}, draw={rgb,255: red,170; green,68; blue,153}, shape=circle, minimum size=7mm, fill opacity=0.5, line width=0.75mm]
\tikzstyle{X_qubit}=[fill={rgb,255: red,51; green,34; blue,136}, fill opacity=0.5, draw={rgb,255: red,170; green,68; blue,153}, shape=circle, minimum size=7mm, line width=0.75mm]
\tikzstyle{Z_qubit}=[fill={rgb,255: red,204; green,102; blue,119}, fill opacity=0.5, draw={rgb,255: red,170; green,68; blue,153}, shape=circle, minimum size=7mm, line width=0.75mm]
\tikzstyle{large Z_qubit}=[fill={rgb,255: red,204; green,102; blue,119}, fill opacity=0.5, draw={rgb,255: red,170; green,68; blue,153}, shape=circle, minimum size=10mm, line width=0.75mm]
\tikzstyle{Y_qubit}=[fill={yellow!50}, draw={rgb,255: red,170; green,68; blue,153}, shape=circle, minimum size=7mm, line width=0.75mm]
\tikzstyle{check}=[fill=white, draw={rgb,255: red,0; green,115; blue,0}, shape=rectangle, minimum size=7mm, line width=1mm]
\tikzstyle{darkgreen thick check}=[fill=white, draw={rgb,255: red,0; green,115; blue,0}, line width=1mm, shape=rectangle, minimum size=7mm]
\tikzstyle{darkgreen thick lit check}=[fill={rgb,255: red,0; green,115; blue,0}, draw={rgb,255: red,0; green,115; blue,0}, fill opacity=0.5, line width=1mm, shape=rectangle, minimum size=7mm]
\tikzstyle{opaque check}=[fill=white, draw={rgb,255: red,0; green,115; blue,0}, shape=rectangle, minimum size=7mm, opacity=0.2, line width=0.75mm]
\tikzstyle{lit check}=[fill={rgb,255: red,0; green,115; blue,0}, draw={rgb,255: red,0; green,115; blue,0}, fill opacity=0.5, shape=rectangle, minimum size=7mm, line width=0.75mm]
\tikzstyle{opaque lit check}=[fill={rgb,255: red,0; green,115; blue,0}, draw={rgb,255: red,0; green,115; blue,0}, shape=rectangle, minimum size=7mm, fill opacity=0.5, line width=0.75mm]
\tikzstyle{black check}=[fill=none, draw=black, shape=rectangle, minimum size=7mm, line width=1mm]
\tikzstyle{opaque black check}=[fill=black, draw=black, shape=rectangle, minimum size=7mm, fill opacity=0.5, line width=1mm]
\tikzstyle{qubit_X}=[fill=white, draw={rgb,255: red,51; green,34; blue,136}, shape=circle, line width=1mm, minimum size=7mm]
\tikzstyle{X_qubit_X}=[fill={rgb,255: red,51; green,34; blue,136}, fill opacity=0.5, draw={rgb,255: red,51; green,34; blue,136}, shape=circle, line width=1mm, minimum size=7mm]
\tikzstyle{qubit_Z}=[fill=white, draw={rgb,255: red,204; green,102; blue,119}, shape=regular polygon, line width=1mm, minimum size=8mm, regular polygon sides=7]
\tikzstyle{large qubit_Z}=[fill=white, draw={rgb,255: red,204; green,102; blue,119}, shape=circle, line width=1mm, minimum size=10mm]
\tikzstyle{Z_qubit_Z}=[fill={rgb,255: red,204; green,102; blue,119}, fill opacity=0.5, draw={rgb,255: red,204; green,102; blue,119}, shape=regular polygon, line width=1mm, minimum size=7mm, regular polygon sides=7]
\tikzstyle{Y_qubit_Y}=[fill={yellow!50}, draw=yellow, shape=circle, line width=1mm, minimum size=7mm]
\tikzstyle{Y_qubit_Z}=[fill={yellow!50}, draw={rgb,255: red,204; green,102; blue,119}, shape=circle, line width=1mm, minimum size=7mm]
\tikzstyle{region label}=[fill=white, draw=black, shape=circle, minimum size=2mm]

% Edge styles
\tikzstyle{X_edge}=[-, draw={rgb,255: red,51; green,34; blue,136}, line width=0.75mm]
\tikzstyle{opaque X_edge}=[-, draw={rgb,255: red,51; green,34; blue,136}, opacity=0.2, line width=0.75mm]
\tikzstyle{Y-edge}=[-, draw=yellow, line width=0.75mm]
\tikzstyle{Z_edge}=[-, draw={rgb,255: red,204; green,102; blue,119}, line width=0.75mm]
\tikzstyle{opaque Z_edge}=[-, draw={rgb,255: red,204; green,102; blue,119}, opacity=0.2, line width=0.75mm]
\tikzstyle{black edge}=[-, draw=black, line width=0.75mm]
\tikzstyle{orange filled edge}=[-, draw=none, fill={rgb,255: red,255; green,128; blue,0}, fill opacity=0.3, line width=0.75mm]
\tikzstyle{pink filled edge}=[-, draw=none, fill=magenta, fill opacity=0.3, line width=0.75mm]
\tikzstyle{blue filled black edge}=[-, draw=black, fill=blue, fill opacity=0.3, line width=0.75mm]
\tikzstyle{blue filled red edge}=[-, draw={rgb,255: red,204; green,102; blue,119}, line width=1mm, fill=blue, fill opacity=0.3, line width=0.75mm]
\tikzstyle{orange filled black edge}=[-, draw=black, fill={rgb,255: red,255; green,128; blue,0}, fill opacity=0.3, line width=0.75mm]
\tikzstyle{black arrow}=[->, >=stealth, line width=0.75mm]
\tikzstyle{red arrow}=[->, >=stealth, draw={rgb,255: red,204; green,102; blue,119}, line width=0.75mm]
\tikzstyle{green arrow}=[->, >=stealth, draw={rgb,255: red,0; green,115; blue,0}, line width=0.75mm]
\tikzstyle{blue arrow}=[->, >=stealth, draw={rgb,255: red,51; green,34; blue,136}, line width=0.75mm]
\tikzstyle{white opaque}=[-, draw=none, fill=white, fill opacity=0.7, line width=0.75mm]
\tikzstyle{black dashed edge}=[-, dashed, line width=0.75mm]
\tikzstyle{grey rounded edge}=[-, draw={rgb,255: red,128; green,128; blue,128}, line width=0.75mm, rounded corners=7.5pt]

